Diffusion and mixing in globular clusters

Collisional relaxation describes the stochastic process with which a self-gravitating system near equilibrium evolves in phase space due to the fluctuating gravitational field of the system. The characteristic timescale of this process is called the relaxation time. In this paper, we highlight the difference between two measures of the relaxation time in globular clusters: (i) the diffusion time with which the isolating integrals of motion (i.e. energy E and angular momentum magnitude L) of individual stars change stochastically and (ii) the asymptotic timescale required for a family of orbits to mix in the cluster. More specifically, the former corresponds to the instantaneous rate of change of a star's E or L, while the latter corresponds to the timescale for the stars to statistically forget their initial conditions. We show that the diffusion timescales of E and L vary systematically around the commonly used half-mass relaxation time in different regions of the cluster by a factor of ~10 and ~100, respectively, for more than 20% of the stars. We define the mixedness of an orbital family at any given time as the correlation coefficient between its E or L probability distribution functions and those of the whole cluster. Using Monte Carlo simulations, we find that mixedness converges asymptotically exponentially with a decay timescale that is ~10 times the half-mass relaxation time.

==> response.txt <==
We thank the referee, Douglas Heggie, for his kind words and useful comments, especially the references for missed papers. Below we list our responses to the individual points. The text of the paper has been amended and the differences are highlighted in a separate attached file, diff.pdf (the file has some rendering problems but still quite readable, and the usual manuscript file without the highlights is attached as usual). To briefly summarize the minor changes made in addition to the points below:
- The title of the paper changed to include diffusion in addition to mixing.
- Some new references added.
- Some sentences clarified as a response to feedback from colleagues.
- A mistake fixed in equation (A7) (the results are not affected).

===

> Abstract, line 1: of course there are fluctuations in the mean field
> which cause violent rather than collisional relaxation. On the same
> theme, mention of Lynden-Bell 1967 in p.1, col.2, para.3, line 9-10 is
> inappropriate, I think, as this is a paper on violent relaxation.
Regarding the first part of the comment, to more clearly distinguish what we meant by violent relaxation, we added that the self-gravitating system is "near equilibrium".
Regarding the second part of this comment, the mention of Lynden-Bell 1967 was supposed to be in the context of Fokker–Plack analysis as there was some relevant discussion there (page 111), however as noted in one of the comments below, there are references that predate it and this was indeed not properly referenced.


> p.1, col.1, para.2, line 6: to many readers, a "resonant multi-body
> interaction" would mean a binary-single interaction in which the three
> bodies are temporarily bound (e.g. Hut & Bahcall). I think this is
> not what you mean here.
Indeed, we meant resonant in the sense of the commensurability condition in the mean field potential, not a binary-single interaction. We added a footnote.


> p.1, c.1, para.2, line 8-9: you mention three integrals and then
> specify two (energy and L) or possibly four (energy and vector L)
Thank you, the paragraph was not worded properly, it is fixed now.
 

> p.1, c.1, para.2, line 13: this looks like crediting Bar-Or+ with the
> diffusion concept in this context. How about Chandrasekhar long, long
> ago?
We intended to credit Bar-Or with exploring specifically anomalous diffusion in this context, as opposed to regular Chandrasekhar diffusion, however we see how this could be misinterpreted. We added the Chandrasekhar reference before the "cf."

> p.1, c.2, para.3, l.5 up: again the orbit-averaged FP model predates
> Cohn a long way. Henon (1961) attributed it to Kuzmin (1957).
Here we attempted to credited H. Cohn not with originating the orbit-average FP method but for the 
more sophisticated computer models. We modified the paragraph a bit and added these two papers.


> p.1, c.2, para.3, l.2 up: "continuum limit"? How about "large N"? To
> this reader "continuum limit" might mean the collisionless Boltzmann
> equation.
To our knowledge Fokker–Planck model are often referred to as "continuum models", but we added in parenthesis that the meaning is large N.

> p.2, c.2, para.1, last sentence: this sentence contradicts the
> description on p.9, c.1, para.1, lines 15f, where it seems that the
> initial behaviour is quadratic, and so the initial rate of change would be zero.
We modified in the former place in the text so it reads "square change".


> p.2, c.2, last para., last line: I think you can't have a
> Maxwell-Boltzmann distribution in an infinite homogeneous medium
> (unless you invoke a Jeans swindle)
The underlying point here is that in this standard derivation, the gravitational mean field is ignored, so in a sense the Jeans swindle is invoked in the construction of this theoretical infinite homogeneous medium. We clarified so in the text. 


> p.3, c.1, footnote 5: what does "homogeneous" mean here?
We added the word "spatially" for clarification.


> p.4, c.1, para.2, line 2: of course the expressions also depend on the
> number density
Yes, of course. We forgot to mention it because the dependence on the local number density is trivial. We corrected the wording.


> p.4, c.2, para.2, line 9: I suggest a paragraph break after "(Merritt
> 2015)"
We added a paragraph break.

> p.4, c.2, line 2: not really action space, as E is not usually thought
> of as an action. Actually, this issue arises throughout the paper, I
> think, starting on l.4 of the abstract.
Yes, indeed. We confused with the Keplerian case, where energy, while still not an action, is a very simple function of an action variable. This is not true in the general case even for spherically symmetric potentials. We modified all occurrences accordingly.


> p.6, c.2, last few lines: since p and p_bg are non-negative, c = 0 can
> only happen when the support sets of these functions are disjoint.
> (And if p is a delta function, this will only occur if the delta
> function occurs at a place where p_bg = 0.) I don't really get what
> "independent" means in this context, as in probability theory it means
> that the joint distribution of two random variables is the product of
> their marginal distributions.
Yes, by independent we meant that the support sets are disjoint, but this was not the proper word and we changed it.

> p.6, footnote 8: in the pdf, this footnote seems incomplete
Indeed, but the latex file seems fine. This still seems to be the case in the current version, but we hope that it will be fixed in production somehow (and we will take special notice of it during the proof stage). In any case, the latex source for the footnote is below:
{This number also characterizes the distance between the normalized distributions in the sense that $c=1-\frac{1}{2}||\tilde{p}-\tilde{p}_{\mathrm{bg}}||^{2}$ where the tilde denotes $\tilde{A}\equiv A/||A||$.}


> p.8, sentence crossing from c.1 to c.2: this explanation does not seem
> to work for L, as it is in region I that the initial value of L lies close
> to the mode of the background (see Fig.5, right col)
That is a good point, it is region I in fact that has a "head start" in this case. This explanation was meant to be qualitative anyway, but is probably wrong and was removed. The faster initial mixing of region II is more likely to just be due to the larger diffusion coefficient in that region.


> p.9, c.2, Sec.5.3, line 4, "this space": which space - actions or
> angles? Anyway, Goodman+ certainly did not look at actions, and I
> think the same was true of Merritt & Hemsendorf; the former used
> euclidean distance in the phase space of cartesian coordinates and
> velocities.
Our designation of (E,L)-space as action as action space was wrong and changed throughout the paper.


> p.10, c.1, para.3: I suggest inclusion of references to some
> theoretical dynamics papers which discuss what the present authors
> refer to as mixing in this context, e.g. 2008A&A...492..101D
> (Decressin+), 2013MNRAS.429.1913V (Vesperini+), 2015MNRAS.450.1164H
> (Hénault-Brunet+)
Thank you, the references have been added.


> p.11, Appendix A, last line: I did the derivation
> of (A12) independently, and agree with the authors that A12 is correct
> with its factor 1/2
Thank you. Recently we found that Bar-Or & Alexander (2016) also present such a derivation in their appendix C. Their equation (88) is identical (after trivial algebraic manipulations) to our equation (12). We added the proper reference but choose to keep the appendix as our derivation approach is somewhat different and we intend to refer to it in a future paper.


> p.13, Appendix C, para.3, line 6 below eq.(C3): what is zeta?
Zeta is the correction factor, defined as the ratio between the actual value and the biased estimator in the numerical experiments. This definition is mentioned at the beginning of the second paragraph of the appendix.
